Density-induced Consensus Protocol

The paper introduces a model of collective behavior where agents receive information only from sufficiently dense crowds in their immediate vicinity. The system is an asymmetric, density-induced version of the Cucker-Smale model with short-range interactions. We prove the basic mathematical properties of the system and concentrate on the presentation of interesting behaviors of the solutions. The results are illustrated by numerical simulations.

==> results/CSa.dat <==
time	avgx	avgy	V
0.0	0.003448	0.000000	2.800000
1.0	0.003448	0.000000	2.569504
2.0	0.003448	0.000000	2.295085
3.0	0.003448	0.000000	1.950759
4.0	0.003448	0.000000	1.549662
5.0	0.003448	0.000000	1.174255
6.0	0.003448	0.000000	0.865014
7.0	0.003448	0.000000	0.628430
8.0	0.003448	0.000000	0.453412
9.0	0.003448	0.000000	0.326376
10.0	0.003448	0.000000	0.234852
11.0	0.003448	0.000000	0.169244
12.0	0.003448	0.000000	0.122329
13.0	0.003448	0.000000	0.088778
14.0	0.003448	0.000000	0.064741
15.0	0.003448	0.000000	0.047469
16.0	0.003448	0.000000	0.035011
17.0	0.003448	0.000000	0.025987
18.0	0.003448	0.000000	0.019418
19.0	0.003448	0.000000	0.014611
20.0	0.003448	0.000000	0.011072
21.0	0.003448	0.000000	0.008451
22.0	0.003448	0.000000	0.006496
23.0	0.003448	0.000000	0.005348
24.0	0.003448	0.000000	0.004514
25.0	0.003448	0.000000	0.003808
26.0	0.003448	0.000000	0.003211
27.0	0.003448	0.000000	0.002707
28.0	0.003448	0.000000	0.002281
29.0	0.003448	0.000000	0.001921


==> results/CSb.dat <==
time	avgx	avgy	V
0.0	0.003448	0.000000	2.800000
1.0	0.003448	0.000000	2.505143
2.0	0.003448	0.000000	2.149291
3.0	0.003448	0.000000	1.724166
4.0	0.003448	0.000000	1.285750
5.0	0.003448	0.000000	0.930205
6.0	0.003448	0.000000	0.667233
7.0	0.003448	0.000000	0.478058
8.0	0.003448	0.000000	0.343875
9.0	0.003448	0.000000	0.248509
10.0	0.003448	0.000000	0.180383
11.0	0.003448	0.000000	0.131516
12.0	0.003448	0.000000	0.096329
13.0	0.003448	0.000000	0.070893
14.0	0.003448	0.000000	0.052433
15.0	0.003448	0.000000	0.038978
16.0	0.003448	0.000000	0.029129
17.0	0.003448	0.000000	0.021888
18.0	0.003448	0.000000	0.016538
19.0	0.003448	0.000000	0.012566
20.0	0.003448	0.000000	0.009602
21.0	0.003448	0.000000	0.007379
22.0	0.003448	0.000000	0.005702
23.0	0.003448	0.000000	0.004430
24.0	0.003448	0.000000	0.003460
25.0	0.003448	0.000000	0.002716
26.0	0.003448	0.000000	0.002142
27.0	0.003448	0.000000	0.001697
28.0	0.003448	0.000000	0.001350
29.0	0.003448	0.000000	0.001078


==> results/CSda.dat <==
time	avgx	avgy	V
0.0	0.003448	0.000000	2.800000
1.0	0.003448	0.000000	2.800000
2.0	0.004368	0.000000	2.746806
3.0	0.015780	0.000000	1.885768
4.0	0.018905	0.000000	1.185097
5.0	0.016744	0.000000	0.782284
6.0	0.014916	0.000000	0.547775
7.0	0.013862	0.000000	0.413973
8.0	0.012906	0.000000	0.360728
9.0	0.012057	0.000000	0.324960
10.0	0.010882	0.000000	0.296531
11.0	0.009855	0.000000	0.271684
12.0	0.008818	0.000000	0.247189
13.0	0.007759	0.000000	0.226378
14.0	0.006537	0.000000	0.208889
15.0	0.005056	0.000000	0.193170
16.0	0.003633	0.000000	0.178594
17.0	0.002257	0.000000	0.164984
18.0	0.000994	0.000000	0.152337
19.0	-0.000289	0.000000	0.140413
20.0	-0.001567	0.000000	0.128946
21.0	-0.002811	0.000000	0.117939
22.0	-0.004063	0.000000	0.107376
23.0	-0.005202	0.000000	0.097321
24.0	-0.006229	0.000000	0.087838
25.0	-0.007160	0.000000	0.078930
26.0	-0.008018	0.000000	0.070579
27.0	-0.008806	0.000000	0.062651
28.0	-0.009514	0.000000	0.055315
29.0	-0.010144	0.000000	0.048656


==> results/CSdb.dat <==
time	avgx	avgy	V
0.0	0.003448	0.000000	2.800000
1.0	0.003448	0.000000	2.800000
2.0	0.004674	0.000000	2.746681
3.0	0.014191	0.000000	1.813524
4.0	0.016242	0.000000	1.134911
5.0	0.016598	0.000000	0.733566
6.0	0.015772	0.000000	0.486333
7.0	0.014551	0.000000	0.343838
8.0	0.013142	0.000000	0.259798
9.0	0.011570	0.000000	0.205559
10.0	0.010107	0.000000	0.186342
11.0	0.008732	0.000000	0.170207
12.0	0.007432	0.000000	0.154931
13.0	0.006246	0.000000	0.140373
14.0	0.005122	0.000000	0.126620
15.0	0.004168	0.000000	0.113689
16.0	0.003354	0.000000	0.101640
17.0	0.002657	0.000000	0.090530
18.0	0.002058	0.000000	0.080385
19.0	0.001542	0.000000	0.071200
20.0	0.001080	0.000000	0.062828
21.0	0.000673	0.000000	0.054943
22.0	0.000316	0.000000	0.047502
23.0	-0.000014	0.000000	0.040806
24.0	-0.000287	0.000000	0.035000
25.0	-0.000506	0.000000	0.030030
26.0	-0.000679	0.000000	0.025772
27.0	-0.000809	0.000000	0.022125
28.0	-0.000919	0.000000	0.019006
29.0	-0.001012	0.000000	0.016339


==> results/CSqa.dat <==
time	avgx	avgy	V
0.0	0.003448	0.000000	2.800000
1.0	0.016230	0.000000	2.429337
2.0	0.031692	0.000000	1.958417
3.0	0.042611	0.000000	1.390888
4.0	0.052979	0.000000	0.864115
5.0	0.050303	0.000000	0.551402
6.0	0.046800	0.000000	0.412358
7.0	0.042941	0.000000	0.346869
8.0	0.037828	0.000000	0.311177
9.0	0.032945	0.000000	0.288028
10.0	0.029036	0.000000	0.270129
11.0	0.025138	0.000000	0.254969
12.0	0.021775	0.000000	0.240896
13.0	0.019592	0.000000	0.227518
14.0	0.017355	0.000000	0.214477
15.0	0.014765	0.000000	0.201527
16.0	0.011233	0.000000	0.188641
17.0	0.007830	0.000000	0.175985
18.0	0.004646	0.000000	0.163928
19.0	0.001818	0.000000	0.152552
20.0	-0.000483	0.000000	0.141330
21.0	-0.002109	0.000000	0.130747
22.0	-0.003571	0.000000	0.121285
23.0	-0.004815	0.000000	0.112747
24.0	-0.006063	0.000000	0.105081
25.0	-0.007339	0.000000	0.098062
26.0	-0.008564	0.000000	0.091539
27.0	-0.009731	0.000000	0.085450
28.0	-0.010457	0.000000	0.079689
29.0	-0.011175	0.000000	0.074165


==> results/CSqb.dat <==
time	avgx	avgy	V
0.0	0.003448	0.000000	2.800000
1.0	0.017764	0.000000	2.384835
2.0	0.035975	0.000000	1.856730
3.0	0.054801	0.000000	1.232818
4.0	0.058404	0.000000	0.721323
5.0	0.053783	0.000000	0.457077
6.0	0.046946	0.000000	0.313509
7.0	0.041474	0.000000	0.251234
8.0	0.035467	0.000000	0.219316
9.0	0.030481	0.000000	0.199571
10.0	0.025963	0.000000	0.185084
11.0	0.022374	0.000000	0.172756
12.0	0.018796	0.000000	0.160854
13.0	0.015236	0.000000	0.148553
14.0	0.012049	0.000000	0.135618
15.0	0.009038	0.000000	0.122207
16.0	0.006219	0.000000	0.108894
17.0	0.003655	0.000000	0.096100
18.0	0.001893	0.000000	0.084205
19.0	0.000477	0.000000	0.073614
20.0	-0.000714	0.000000	0.064538
21.0	-0.001762	0.000000	0.056825
22.0	-0.002679	0.000000	0.050233
23.0	-0.003439	0.000000	0.044558
24.0	-0.004014	0.000000	0.039642
25.0	-0.004521	0.000000	0.035368
26.0	-0.004962	0.000000	0.031645
27.0	-0.005343	0.000000	0.028394
28.0	-0.005656	0.000000	0.025547
29.0	-0.005984	0.000000	0.023039


==> results/DIa.dat <==
time	avgx	avgy	V
0.0	0.003448	0.000000	2.800000
1.0	0.003448	0.000000	2.800000
2.0	0.003448	0.000000	2.800000
3.0	-0.001968	0.000000	2.108004
4.0	0.000104	0.000000	1.134214
5.0	-0.003311	0.000000	0.649656
6.0	-0.004704	0.000000	0.465351
7.0	-0.005202	0.000000	0.404744
8.0	-0.006069	0.000000	0.351168
9.0	-0.007217	0.000000	0.307781
10.0	-0.008508	0.000000	0.275183
11.0	-0.009768	0.000000	0.249660
12.0	-0.010811	0.000000	0.229865
13.0	-0.011716	0.000000	0.214229
14.0	-0.012600	0.000000	0.200204
15.0	-0.013091	0.000000	0.188223
16.0	-0.013299	0.000000	0.176921
17.0	-0.013369	0.000000	0.168806
18.0	-0.013249	0.000000	0.162493
19.0	-0.013105	0.000000	0.157066
20.0	-0.012815	0.000000	0.151923
21.0	-0.012397	0.000000	0.147453
22.0	-0.011804	0.000000	0.143614
23.0	-0.011138	0.000000	0.140277
24.0	-0.010305	0.000000	0.137270
25.0	-0.012091	0.000000	0.092508
26.0	-0.013630	0.000000	0.063309
27.0	-0.014680	0.000000	0.045948
28.0	-0.015439	0.000000	0.034540
29.0	-0.016006	0.000000	0.026489


==> results/DIb.dat <==
time	avgx	avgy	V
0.0	0.003448	0.000000	2.800000
1.0	0.003448	0.000000	2.800000
2.0	0.003448	0.000000	2.800000
3.0	0.007606	0.000000	1.682345
4.0	0.009433	0.000000	0.853150
5.0	0.011251	0.000000	0.480783
6.0	0.011782	0.000000	0.316833
7.0	0.011568	0.000000	0.241016
8.0	0.011887	0.000000	0.206757
9.0	0.012603	0.000000	0.179503
10.0	0.013671	0.000000	0.160576
11.0	0.014796	0.000000	0.146349
12.0	0.015146	0.000000	0.135203
13.0	0.015779	0.000000	0.126524
14.0	0.016594	0.000000	0.119699
15.0	0.017516	0.000000	0.114054
16.0	0.018547	0.000000	0.109408
17.0	0.019656	0.000000	0.105569
18.0	0.020816	0.000000	0.102339
19.0	0.022111	0.000000	0.099558
20.0	0.023370	0.000000	0.097153
21.0	0.024460	0.000000	0.095371
22.0	0.025124	0.000000	0.093780
23.0	0.024996	0.000000	0.092861
24.0	0.024825	0.000000	0.092023
25.0	0.024749	0.000000	0.091095
26.0	0.024783	0.000000	0.090078
27.0	0.024876	0.000000	0.089102
28.0	0.024999	0.000000	0.088136
29.0	0.025139	0.000000	0.087198


==> results/cs.dat <==
time	avgx	avgy	V
0.0	0.107728	0.235463	2.914892
1.0	0.107728	0.235463	2.581232
2.0	0.107728	0.235463	2.266712
3.0	0.107728	0.235463	1.974993
4.0	0.107728	0.235463	1.722250
5.0	0.107728	0.235463	1.507760
6.0	0.107728	0.235463	1.367870
7.0	0.107728	0.235463	1.258972
8.0	0.107728	0.235463	1.163880
9.0	0.107728	0.235463	1.076698
10.0	0.107728	0.235463	0.993660
11.0	0.107728	0.235463	0.911002
12.0	0.107728	0.235463	0.831984
13.0	0.107728	0.235463	0.759420
14.0	0.107728	0.235463	0.697250
15.0	0.107728	0.235463	0.644890
16.0	0.107728	0.235463	0.596265
17.0	0.107728	0.235463	0.551080
18.0	0.107728	0.235463	0.510058
19.0	0.107728	0.235463	0.472289
20.0	0.107728	0.235463	0.436895
21.0	0.107728	0.235463	0.403535
22.0	0.107728	0.235463	0.372567
23.0	0.107728	0.235463	0.343683
24.0	0.107728	0.235463	0.316740
25.0	0.107728	0.235463	0.291920
26.0	0.107728	0.235463	0.269118
27.0	0.107728	0.235463	0.248078
28.0	0.107728	0.235463	0.228636
29.0	0.107728	0.235463	0.210565
30.0	0.107728	0.235463	0.193842
31.0	0.107728	0.235463	0.178515
32.0	0.107728	0.235463	0.164450
33.0	0.107728	0.235463	0.151521
34.0	0.107728	0.235463	0.139667
35.0	0.107728	0.235463	0.128760
36.0	0.107728	0.235463	0.118648
37.0	0.107728	0.235463	0.109257
38.0	0.107728	0.235463	0.100626
39.0	0.107728	0.235463	0.092657
40.0	0.107728	0.235463	0.085328
41.0	0.107728	0.235463	0.078505
42.0	0.107728	0.235463	0.072232
43.0	0.107728	0.235463	0.066356
44.0	0.107728	0.235463	0.060959
45.0	0.107728	0.235463	0.056005
46.0	0.107728	0.235463	0.051453
47.0	0.107728	0.235463	0.047165
48.0	0.107728	0.235463	0.043199
49.0	0.107728	0.235463	0.039552
50.0	0.107728	0.235463	0.036184
51.0	0.107728	0.235463	0.033096
52.0	0.107728	0.235463	0.030256
53.0	0.107728	0.235463	0.027625
54.0	0.107728	0.235463	0.025226
55.0	0.107728	0.235463	0.023028
56.0	0.107728	0.235463	0.021050
57.0	0.107728	0.235463	0.019360
58.0	0.107728	0.235463	0.017791
59.0	0.107728	0.235463	0.016338
60.0	0.107728	0.235463	0.014999
61.0	0.107728	0.235463	0.013772
62.0	0.107728	0.235463	0.012649
63.0	0.107728	0.235463	0.011623
64.0	0.107728	0.235463	0.010682
65.0	0.107728	0.235463	0.009818
66.0	0.107728	0.235463	0.009020
67.0	0.107728	0.235463	0.008288
68.0	0.107728	0.235463	0.007618
69.0	0.107728	0.235463	0.007005
70.0	0.107728	0.235463	0.006445
71.0	0.107728	0.235463	0.005924
72.0	0.107728	0.235463	0.005444
73.0	0.107728	0.235463	0.005005
74.0	0.107728	0.235463	0.004603
75.0	0.107728	0.235463	0.004230
76.0	0.107728	0.235463	0.003883
77.0	0.107728	0.235463	0.003565
78.0	0.107728	0.235463	0.003276
79.0	0.107728	0.235463	0.003012
80.0	0.107728	0.235463	0.002771
81.0	0.107728	0.235463	0.002550
82.0	0.107728	0.235463	0.002348
83.0	0.107728	0.235463	0.002163
84.0	0.107728	0.235463	0.001991
85.0	0.107728	0.235463	0.001834
86.0	0.107728	0.235463	0.001685
87.0	0.107728	0.235463	0.001545
88.0	0.107728	0.235463	0.001417
89.0	0.107728	0.235463	0.001300
90.0	0.107728	0.235463	0.001192
91.0	0.107728	0.235463	0.001094
92.0	0.107728	0.235463	0.001004
93.0	0.107728	0.235463	0.000920
94.0	0.107728	0.235463	0.000841
95.0	0.107728	0.235463	0.000769
96.0	0.107728	0.235463	0.000704
97.0	0.107728	0.235463	0.000643
98.0	0.107728	0.235463	0.000588
99.0	0.107728	0.235463	0.000537
100.0	0.107728	0.235463	0.000490
101.0	0.107728	0.235463	0.000447
102.0	0.107728	0.235463	0.000407
103.0	0.107728	0.235463	0.000370
104.0	0.107728	0.235463	0.000336
105.0	0.107728	0.235463	0.000306
106.0	0.107728	0.235463	0.000278
107.0	0.107728	0.235463	0.000252
108.0	0.107728	0.235463	0.000229
109.0	0.107728	0.235463	0.000208
110.0	0.107728	0.235463	0.000189
111.0	0.107728	0.235463	0.000172
112.0	0.107728	0.235463	0.000156
113.0	0.107728	0.235463	0.000142
114.0	0.107728	0.235463	0.000129
115.0	0.107728	0.235463	0.000117
116.0	0.107728	0.235463	0.000106
117.0	0.107728	0.235463	0.000097
118.0	0.107728	0.235463	0.000088
119.0	0.107728	0.235463	0.000080
120.0	0.107728	0.235463	0.000073
121.0	0.107728	0.235463	0.000066
122.0	0.107728	0.235463	0.000060
123.0	0.107728	0.235463	0.000055
124.0	0.107728	0.235463	0.000050
125.0	0.107728	0.235463	0.000045
126.0	0.107728	0.235463	0.000041
127.0	0.107728	0.235463	0.000037
128.0	0.107728	0.235463	0.000034
129.0	0.107728	0.235463	0.000031
130.0	0.107728	0.235463	0.000029
131.0	0.107728	0.235463	0.000026
132.0	0.107728	0.235463	0.000024
133.0	0.107728	0.235463	0.000022
134.0	0.107728	0.235463	0.000021
135.0	0.107728	0.235463	0.000019
136.0	0.107728	0.235463	0.000017
137.0	0.107728	0.235463	0.000016
138.0	0.107728	0.235463	0.000015
139.0	0.107728	0.235463	0.000014
140.0	0.107728	0.235463	0.000012
141.0	0.107728	0.235463	0.000011
142.0	0.107728	0.235463	0.000010
143.0	0.107728	0.235463	0.000010
144.0	0.107728	0.235463	0.000009
145.0	0.107728	0.235463	0.000008
146.0	0.107728	0.235463	0.000007
147.0	0.107728	0.235463	0.000007
148.0	0.107728	0.235463	0.000006
149.0	0.107728	0.235463	0.000006
150.0	0.107728	0.235463	0.000005


==> results/csd.dat <==
time	avgx	avgy	V
0.0	0.107728	0.235463	2.914892
1.0	0.102434	0.238657	2.550739
2.0	0.098792	0.236781	2.042105
3.0	0.097460	0.233095	1.863512
4.0	0.095544	0.229891	1.750429
5.0	0.094609	0.227917	1.558527
6.0	0.095142	0.226936	1.417395
7.0	0.095315	0.226750	1.359192
8.0	0.095169	0.226842	1.359192
9.0	0.095169	0.227347	1.359192
10.0	0.095428	0.228028	1.359192
11.0	0.095912	0.228790	1.359192
12.0	0.096244	0.229353	1.359192
13.0	0.096661	0.229957	1.359192
14.0	0.097196	0.230567	1.359192
15.0	0.097750	0.231122	1.359192
16.0	0.098228	0.231563	1.359192
17.0	0.098579	0.231910	1.359192
18.0	0.098775	0.232384	1.359192
19.0	0.098717	0.233030	1.359192
20.0	0.098631	0.233760	1.359192
21.0	0.096939	0.234401	1.221019
22.0	0.094555	0.236227	1.075335
23.0	0.092634	0.237843	0.894923
24.0	0.091234	0.239209	0.826713
25.0	0.090263	0.240336	0.788255
26.0	0.089691	0.241320	0.694546
27.0	0.089501	0.241393	0.634651
28.0	0.089511	0.241936	0.542984
29.0	0.089581	0.242484	0.469603
30.0	0.089663	0.243033	0.415044
31.0	0.089753	0.243531	0.376076
32.0	0.089822	0.243932	0.356763
33.0	0.089875	0.244269	0.355187
34.0	0.089916	0.244563	0.353684
35.0	0.089943	0.244810	0.352268
36.0	0.089955	0.245032	0.350960
37.0	0.089959	0.245228	0.349754
38.0	0.089957	0.245392	0.348636
39.0	0.089951	0.245531	0.347577
40.0	0.089943	0.245649	0.346610
41.0	0.089933	0.245750	0.345746
42.0	0.089923	0.245836	0.344983
43.0	0.089966	0.245974	0.337325
44.0	0.090218	0.246346	0.319932
45.0	0.090397	0.246613	0.319636
46.0	0.090514	0.246803	0.318827
47.0	0.090599	0.246939	0.317398
48.0	0.090665	0.247029	0.315450
49.0	0.090714	0.247088	0.313139
50.0	0.090726	0.247112	0.310601
51.0	0.090739	0.247121	0.307848
52.0	0.090754	0.247118	0.303326
53.0	0.090748	0.247114	0.298289
54.0	0.090736	0.247107	0.293537
55.0	0.090730	0.247137	0.289107
56.0	0.090714	0.247167	0.285010
57.0	0.090695	0.247197	0.281197
58.0	0.090672	0.247225	0.277526
59.0	0.090629	0.247259	0.275658
60.0	0.090596	0.247287	0.275650
61.0	0.090570	0.247312	0.275643
62.0	0.090522	0.247338	0.275638
63.0	0.090482	0.247361	0.275633
64.0	0.090450	0.247380	0.275629
65.0	0.090421	0.247397	0.275626
66.0	0.090397	0.247411	0.275623
67.0	0.090377	0.247422	0.275620
68.0	0.090342	0.247336	0.275608
69.0	0.090297	0.247194	0.275607
70.0	0.090265	0.247133	0.275603
71.0	0.090240	0.247093	0.275592
72.0	0.090221	0.247067	0.275566
73.0	0.090206	0.247054	0.275520
74.0	0.090194	0.247048	0.275453
75.0	0.090186	0.247049	0.275362
76.0	0.090191	0.247106	0.275248
77.0	0.090197	0.247161	0.275112
78.0	0.090202	0.247210	0.274956
79.0	0.090206	0.247254	0.274783
80.0	0.090210	0.247293	0.274597
81.0	0.090213	0.247328	0.274400
82.0	0.090217	0.247360	0.274194
83.0	0.090212	0.247410	0.273966
84.0	0.090175	0.247540	0.273321
85.0	0.090103	0.247533	0.272928
86.0	0.090025	0.247530	0.272434
87.0	0.089949	0.247542	0.271831
88.0	0.089875	0.247568	0.271237
89.0	0.089804	0.247601	0.270619
90.0	0.089736	0.247640	0.269963
91.0	0.089672	0.247681	0.269286
92.0	0.089611	0.247725	0.268599
93.0	0.089552	0.247771	0.267956
94.0	0.089480	0.247793	0.267347
95.0	0.089408	0.247778	0.266735
96.0	0.089353	0.247822	0.265959
97.0	0.089274	0.247940	0.265121
98.0	0.089208	0.248030	0.264326
99.0	0.089147	0.248115	0.263563
100.0	0.089088	0.248204	0.262816
101.0	0.089032	0.248289	0.262097
102.0	0.088980	0.248369	0.261415
103.0	0.088932	0.248445	0.260765
104.0	0.088888	0.248513	0.260168
105.0	0.088848	0.248644	0.259619
106.0	0.088803	0.248739	0.259106
107.0	0.088761	0.248834	0.258622
108.0	0.088722	0.248926	0.258162
109.0	0.088687	0.249010	0.257725
110.0	0.088658	0.249081	0.257310
111.0	0.088630	0.249149	0.256917
112.0	0.088605	0.249215	0.256550
113.0	0.088581	0.249280	0.256210
114.0	0.088559	0.249342	0.255894
115.0	0.088537	0.249402	0.255604
116.0	0.088517	0.249460	0.255335
117.0	0.088497	0.249516	0.255086
118.0	0.088478	0.249571	0.254855
119.0	0.088460	0.249624	0.254639
120.0	0.088443	0.249675	0.254437
121.0	0.088426	0.249725	0.254246
122.0	0.088409	0.249775	0.254059
123.0	0.088393	0.249823	0.253878
124.0	0.088377	0.249869	0.253706
125.0	0.088362	0.249914	0.253542
126.0	0.088348	0.249957	0.253387
127.0	0.088334	0.249999	0.253240
128.0	0.088320	0.250039	0.253101
129.0	0.088306	0.250079	0.252967
130.0	0.088207	0.250268	0.238591
131.0	0.088012	0.250626	0.238574
132.0	0.087839	0.250942	0.238555
133.0	0.087697	0.251207	0.238532
134.0	0.087578	0.251428	0.238500
135.0	0.087479	0.251615	0.238457
136.0	0.087396	0.251774	0.238404
137.0	0.087325	0.251910	0.238342
138.0	0.087265	0.252028	0.238272
139.0	0.087214	0.252130	0.238197
140.0	0.087169	0.252220	0.238120
141.0	0.087130	0.252299	0.238042
142.0	0.087096	0.252369	0.237965
143.0	0.087066	0.252432	0.237891
144.0	0.087040	0.252489	0.237820
145.0	0.087016	0.252541	0.237754
146.0	0.086995	0.252588	0.237692
147.0	0.086976	0.252631	0.237635
148.0	0.086958	0.252671	0.237582
149.0	0.086942	0.252708	0.237535
150.0	0.086928	0.252743	0.237492


==> results/csq.dat <==
time	avgx	avgy	V
0.0	0.107728	0.235463	2.914892
1.0	0.094887	0.218231	2.104840
2.0	0.086406	0.209044	1.516397
3.0	0.079995	0.202796	1.234572
4.0	0.075776	0.200481	0.967084
5.0	0.073631	0.200175	0.781375
6.0	0.073483	0.201432	0.647071
7.0	0.072763	0.202988	0.547283
8.0	0.071489	0.204307	0.483087
9.0	0.070565	0.205831	0.435426
10.0	0.069741	0.207294	0.409737
11.0	0.068953	0.208597	0.393688
12.0	0.068388	0.209650	0.380074
13.0	0.068234	0.210629	0.368833
14.0	0.067954	0.211448	0.361886
15.0	0.067715	0.212234	0.356042
16.0	0.067580	0.213002	0.354517
17.0	0.067630	0.213865	0.353201
18.0	0.067613	0.214702	0.351914
19.0	0.067521	0.215318	0.350773
20.0	0.067480	0.215862	0.349600
21.0	0.067412	0.216406	0.348445
22.0	0.067397	0.216871	0.347338
23.0	0.067469	0.217390	0.346299
24.0	0.067563	0.217893	0.345336
25.0	0.067579	0.218303	0.344460
26.0	0.067582	0.218669	0.343626
27.0	0.067566	0.218995	0.342783
28.0	0.067557	0.219319	0.342036
29.0	0.067553	0.219642	0.341469
30.0	0.067553	0.219966	0.340942
31.0	0.067506	0.220199	0.340568
32.0	0.067454	0.220528	0.340296
33.0	0.067368	0.221386	0.340012
34.0	0.067310	0.222210	0.339724
35.0	0.067499	0.223253	0.339438
36.0	0.067493	0.223762	0.339158
37.0	0.067416	0.224247	0.338877
38.0	0.067358	0.224753	0.338567
39.0	0.067243	0.225152	0.337879
40.0	0.067072	0.225614	0.337255
41.0	0.066911	0.225985	0.336599
42.0	0.066567	0.225992	0.335676
43.0	0.066118	0.225782	0.334481
44.0	0.065735	0.225646	0.333025
45.0	0.065218	0.225122	0.331420
46.0	0.065006	0.225076	0.329556
47.0	0.064911	0.225233	0.326244
48.0	0.064525	0.224934	0.322647
49.0	0.064565	0.225491	0.318980
50.0	0.064860	0.226479	0.315000
51.0	0.065123	0.227394	0.310456
52.0	0.065267	0.228038	0.304715
53.0	0.065522	0.228878	0.297924
54.0	0.065581	0.229341	0.289625
55.0	0.065557	0.229509	0.280432
56.0	0.065561	0.229750	0.273356
57.0	0.065329	0.229567	0.266438
58.0	0.065116	0.229485	0.258203
59.0	0.065078	0.229744	0.248994
60.0	0.065204	0.230324	0.241306
61.0	0.065344	0.230948	0.234792
62.0	0.065680	0.231802	0.227776
63.0	0.066045	0.232664	0.220263
64.0	0.066385	0.233428	0.212343
65.0	0.066775	0.234195	0.204143
66.0	0.067172	0.234922	0.195898
67.0	0.067577	0.235677	0.188170
68.0	0.067904	0.236320	0.181100
69.0	0.068185	0.236921	0.174857
70.0	0.068406	0.237416	0.168665
71.0	0.068571	0.237827	0.162615
72.0	0.068723	0.238218	0.156735
73.0	0.068890	0.238634	0.151033
74.0	0.068977	0.238913	0.145514
75.0	0.069028	0.239149	0.140182
76.0	0.069078	0.239371	0.135041
77.0	0.069173	0.239621	0.131595
78.0	0.069413	0.240003	0.129829
79.0	0.069656	0.240364	0.128073
80.0	0.069835	0.240573	0.126286
81.0	0.070025	0.240786	0.124390
82.0	0.070244	0.241039	0.122387
83.0	0.070463	0.241278	0.122383
84.0	0.070629	0.241449	0.122383
85.0	0.070771	0.241589	0.122383
86.0	0.070890	0.241704	0.122383
87.0	0.070971	0.241786	0.122383
88.0	0.071045	0.241865	0.122383
89.0	0.071105	0.241963	0.122383
90.0	0.071140	0.242032	0.122383
91.0	0.071137	0.242081	0.122383
92.0	0.071149	0.242151	0.122383
93.0	0.071169	0.242233	0.122383
94.0	0.071244	0.242359	0.122383
95.0	0.071362	0.242515	0.122383
96.0	0.071472	0.242652	0.122383
97.0	0.071573	0.242773	0.122383
98.0	0.071653	0.242873	0.122383
99.0	0.071665	0.242909	0.122383
100.0	0.071689	0.242963	0.122383
101.0	0.071709	0.243009	0.122383
102.0	0.071732	0.243056	0.122383
103.0	0.071791	0.243138	0.122383
104.0	0.071837	0.243208	0.122383
105.0	0.071864	0.243258	0.122383
106.0	0.071909	0.243327	0.122383
107.0	0.071902	0.243361	0.122383
108.0	0.071893	0.243389	0.122383
109.0	0.071878	0.243409	0.122383
110.0	0.071901	0.243451	0.122383
111.0	0.071958	0.243513	0.122383
112.0	0.072003	0.243550	0.122383
113.0	0.072008	0.243519	0.122383
114.0	0.072000	0.243466	0.122383
115.0	0.071994	0.243422	0.122383
116.0	0.072021	0.243440	0.122383
117.0	0.072054	0.243474	0.122383
118.0	0.072054	0.243476	0.122383
119.0	0.072084	0.243501	0.122383
120.0	0.072110	0.243521	0.122383
121.0	0.072132	0.243537	0.122383
122.0	0.072156	0.243553	0.122383
123.0	0.072183	0.243572	0.122383
124.0	0.072208	0.243588	0.122383
125.0	0.072240	0.243628	0.122383
126.0	0.072291	0.243662	0.122383
127.0	0.072342	0.243696	0.122383
128.0	0.072392	0.243729	0.122383
129.0	0.072419	0.243746	0.122383
130.0	0.072402	0.243722	0.122383
131.0	0.072234	0.243552	0.122383
132.0	0.072031	0.243346	0.122383
133.0	0.071960	0.243268	0.122322
134.0	0.071827	0.243125	0.122003
135.0	0.071657	0.242951	0.121417
136.0	0.071518	0.242818	0.120660
137.0	0.071306	0.242621	0.119822
138.0	0.070953	0.242285	0.118963
139.0	0.070561	0.241904	0.118117
140.0	0.070201	0.241552	0.117304
141.0	0.069872	0.241229	0.116532
142.0	0.069574	0.240934	0.115802
143.0	0.069303	0.240665	0.115115
144.0	0.069058	0.240421	0.114467
145.0	0.068943	0.240300	0.113853
146.0	0.068879	0.240228	0.113250
147.0	0.068822	0.240169	0.112628
148.0	0.068698	0.240040	0.111969
149.0	0.068607	0.239942	0.111269
150.0	0.068514	0.239848	0.110529


==> results/di.dat <==
time	avgx	avgy	V
0.0	0.107728	0.235463	2.914892
1.0	0.116981	0.224187	2.914892
2.0	0.117757	0.225256	2.602530
3.0	0.113556	0.220976	2.602530
4.0	0.112234	0.221484	2.602530
5.0	0.116595	0.219656	2.602530
6.0	0.116664	0.222031	2.602530
7.0	0.116690	0.226005	2.602530
8.0	0.113296	0.228435	2.602530
9.0	0.106344	0.230713	2.602530
10.0	0.103603	0.230954	2.602530
11.0	0.103984	0.230632	2.581603
12.0	0.101828	0.234599	2.517629
13.0	0.098604	0.234075	2.517629
14.0	0.095706	0.233457	2.517629
15.0	0.093516	0.232934	2.517629
16.0	0.092479	0.229731	2.389426
17.0	0.091033	0.224559	1.760141
18.0	0.089631	0.221785	1.519981
19.0	0.089274	0.221209	1.519981
20.0	0.088627	0.221086	1.519981
21.0	0.089254	0.221531	1.519981
22.0	0.091275	0.222205	1.519981
23.0	0.088321	0.222245	1.309394
24.0	0.085423	0.222227	1.281359
25.0	0.083493	0.222282	1.278872
26.0	0.081992	0.222347	1.277558
27.0	0.080682	0.222413	1.276903
28.0	0.079495	0.222474	1.276370
29.0	0.078400	0.222533	1.275893
30.0	0.077383	0.222587	1.275595
31.0	0.075684	0.220350	1.275230
32.0	0.076251	0.222126	1.052452
33.0	0.076441	0.222938	1.052030
34.0	0.076354	0.223081	1.051611
35.0	0.076335	0.222502	1.051170
36.0	0.076173	0.222100	1.050609
37.0	0.075968	0.221814	1.049808
38.0	0.075746	0.221574	1.048739
39.0	0.075518	0.221291	1.047390
40.0	0.074183	0.221098	1.045576
41.0	0.072698	0.220425	1.043002
42.0	0.072163	0.220629	1.039955
43.0	0.069616	0.216929	1.036892
44.0	0.069310	0.217074	0.666182
45.0	0.069061	0.217381	0.529427
46.0	0.068904	0.217642	0.498462
47.0	0.068841	0.218021	0.493385
48.0	0.068662	0.218207	0.492562
49.0	0.068424	0.218437	0.491992
50.0	0.068063	0.218772	0.491602
51.0	0.067751	0.219204	0.491339
52.0	0.067099	0.219085	0.491161
53.0	0.066220	0.218741	0.490964
54.0	0.066278	0.219804	0.476551
55.0	0.066315	0.221420	0.475032
56.0	0.066031	0.222539	0.471878
57.0	0.065776	0.222193	0.467989
58.0	0.065656	0.221989	0.464599
59.0	0.065884	0.222582	0.463028
60.0	0.065483	0.222675	0.463028
61.0	0.065073	0.222732	0.463028
62.0	0.065513	0.223039	0.463028
63.0	0.066291	0.223412	0.463028
64.0	0.066917	0.223645	0.463028
65.0	0.067805	0.224039	0.463028
66.0	0.068881	0.224505	0.463028
67.0	0.069889	0.224973	0.463028
68.0	0.070922	0.225510	0.463028
69.0	0.071868	0.225987	0.463028
70.0	0.072792	0.226440	0.463028
71.0	0.073699	0.226874	0.463028
72.0	0.074640	0.227340	0.463028
73.0	0.075263	0.227509	0.463028
74.0	0.075932	0.227732	0.463028
75.0	0.076528	0.227601	0.463028
76.0	0.076735	0.227191	0.463028
77.0	0.076858	0.226791	0.463028
78.0	0.077781	0.227204	0.463028
79.0	0.077873	0.226866	0.463028
80.0	0.077826	0.226322	0.463028
81.0	0.078085	0.227004	0.463028
82.0	0.078392	0.227862	0.463028
83.0	0.078591	0.228384	0.463028
84.0	0.078720	0.228710	0.463028
85.0	0.078811	0.228927	0.463028
86.0	0.078862	0.229053	0.463028
87.0	0.078886	0.229118	0.463028
88.0	0.078825	0.229289	0.463028
89.0	0.078757	0.229414	0.463028
90.0	0.078364	0.228917	0.463028
91.0	0.077946	0.228343	0.463028
92.0	0.077888	0.228400	0.446398
93.0	0.078151	0.229023	0.446398
94.0	0.078251	0.229381	0.446398
95.0	0.078520	0.230093	0.446398
96.0	0.078681	0.230542	0.446398
97.0	0.078728	0.230777	0.446398
98.0	0.078507	0.230497	0.446398
99.0	0.078256	0.230174	0.446398
100.0	0.078063	0.229964	0.446398
101.0	0.078496	0.230918	0.446398
102.0	0.078798	0.231625	0.446398
103.0	0.079023	0.232181	0.446398
104.0	0.079141	0.232534	0.446398
105.0	0.079044	0.232471	0.446398
106.0	0.078943	0.232405	0.446398
107.0	0.078812	0.232286	0.446398
108.0	0.078668	0.232146	0.446398
109.0	0.078439	0.231892	0.446398
110.0	0.078061	0.231366	0.446398
111.0	0.077696	0.230885	0.446398
112.0	0.077338	0.230411	0.446398
113.0	0.077009	0.229992	0.446398
114.0	0.076694	0.229604	0.446398
115.0	0.076394	0.229238	0.446398
116.0	0.076034	0.228825	0.446398
117.0	0.075437	0.228208	0.446398
118.0	0.074833	0.227592	0.446398
119.0	0.074305	0.227106	0.446398
120.0	0.073915	0.226860	0.446398
121.0	0.073505	0.226594	0.446398
122.0	0.073087	0.226302	0.446398
123.0	0.072654	0.225974	0.446398
124.0	0.072208	0.225620	0.446398
125.0	0.071724	0.225212	0.446398
126.0	0.072142	0.225451	0.446398
127.0	0.072393	0.225538	0.446398
128.0	0.072377	0.225452	0.446398
129.0	0.072266	0.225310	0.446398
130.0	0.072123	0.225147	0.446398
131.0	0.071952	0.224981	0.446398
132.0	0.071826	0.224884	0.446398
133.0	0.071734	0.224836	0.446398
134.0	0.071641	0.224780	0.446398
135.0	0.071548	0.224715	0.446398
136.0	0.071454	0.224643	0.446398
137.0	0.071360	0.224564	0.446398
138.0	0.071265	0.224480	0.446398
139.0	0.071170	0.224392	0.446398
140.0	0.071074	0.224301	0.446398
141.0	0.070977	0.224207	0.446398
142.0	0.070881	0.224111	0.446398
143.0	0.070780	0.224006	0.446398
144.0	0.070668	0.223879	0.446398
145.0	0.070558	0.223754	0.446398
146.0	0.070452	0.223632	0.446398
147.0	0.070337	0.223496	0.446398
148.0	0.070249	0.223398	0.446398
149.0	0.070195	0.223350	0.446398
150.0	0.070142	0.223298	0.446398

